Vote-boosting ensembles

Vote-boosting is a sequential ensemble learning method in which the individual classifiers are built on different weighted versions of the training data. To build a new classifier, the weight of each training instance is determined in terms of the degree of disagreement among the current ensemble predictions for that instance. For low class-label noise levels, especially when simple base learners are used, emphasis should be made on instances for which the disagreement rate is high. When more flexible classifiers are used and as the noise level increases, the emphasis on these uncertain instances should be reduced. In fact, at sufficiently high levels of class-label noise, the focus should be on instances on which the ensemble classifiers agree. The optimal type of emphasis can be automatically determined using cross-validation. An extensive empirical analysis using the beta distribution as emphasis function illustrates that vote-boosting is an effective method to generate ensembles that are both accurate and robust.

==> bios.txt <==
Maryam Sabzevari received her B.Sc (2008) and M.Sc (2010)  in computer science
from Azad university of Mashhad, Iran. Currently she is conducting her  Ph.D in
Computer Science in  Universidad Aut\'onoma de Madrid (UAM), Madrid,Spain. Her
interest include machine learning, pattern recognition, decision trees and
ensemble learning.

Gonzalo Mart\'{\i}nez-Mu\~noz received the university degree in physics and the
M.Sc and Ph.D degree in computer science from the Universidad Aut\'onoma de
Madrid (UAM), Madrid, Spain, in 1995, 2001 and 2006, respectively. Currently,
he is Assistant Professor of Experimental Algorithmics and Computer Science
Applied to the Environment in the Computer Science Department of the
Universidad Aut\'onoma de Madrid, Madrid, Spain.  From 1996 to 2002, he was
with Geosys SL, a Spanish company specialised in geographical information
systems and remote sensing, as a Software Designer and Developer in the
framework of research and development projects. His research interests include
machine learning, pattern recognition, neural networks, decision trees and
ensemble learning.

Alberto Su\'arez received the degree of Licenciado in Chemistry from the
Universidad Aut\'onoma de Madrid (Spain), in 1988, and the Ph. D. degree in
Physical Chemistry from the Massachusetts Institute of Technology (Cambridge,
USA) in 1993. After holding postdoctoral positions at Stanford University
(USA), the Universit\'e Libre de Bruxelles (Belgium), and the Katholieke
Universiteit Leuven (Belgium), he is currently a professor in the Computer
Science Department of the Universidad Aut\'onoma de Madrid (Spain). He has
worked on relaxation theory in condensed media, stochastic and thermodynamic
theories of non-equilibrium systems, lattice-gas automata, and decision tree
induction. His current research interests include machine learning,
computational finance and information processing in the presence of noise.




==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


